AILS-NTUA at SemEval-2025 Task 8: Language-to-Code prompting and Error Fixing for Tabular Question Answering

In this paper, we present our submission to SemEval-2025 Task 8: Question Answering over Tabular Data. This task, evaluated on the DataBench dataset, assesses Large Language Models' (LLMs) ability to answer natural language questions over structured data while addressing topic diversity and table size limitations in previous benchmarks. We propose a system that employs effective LLM prompting to translate natural language queries into executable code, enabling accurate responses, error correction, and interpretability. Our approach ranks first in both subtasks of the competition in the proprietary model category, significantly outperforming the organizer's baseline.

==> TableData/MainResultsTable.csv <==
Model,Set,Lite,Accuracy
Claude,dev_set,True,87.81
Claude,dev_set,False,91.87
Claude,test_set,True,87.93
Claude,test_set,False,85.63
LLama405B,dev_set,True,90.00
LLama405B,dev_set,False,91.56
LLama405B,test_set,True,77.78
LLama405B,test_set,False,83.33
LLama8B,dev_set,True,74.38
LLama8B,dev_set,False,79.06
LLama8B,test_set,True,67.82
LLama8B,test_set,False,65.13
LLama70B,dev_set,True,86.88
LLama70B,dev_set,False,89.06
LLama70B,test_set,True,83.33
LLama70B,test_set,False,79.5
Qwen7B,dev_set,True,79.69
Qwen7B,dev_set,False,77.5
Qwen7B,test_set,True,68.2
Qwen7B,test_set,False,65.33


==> TableData/ablation.csv <==
Generator,Camera Ready Generator,DataSet,Accuracy
zeroShotGenerator,TD,test_qa,47.7
zeroShotGenerator,TD,test_qa_lite,48.08
zeroShotGenerator,TD,dev_qa,48.44
zeroShotGenerator,TD,dev_qa_lite,48.44
zeroShotTDCD,TD + CD,test_qa,47.89
zeroShotTDCD,TD + CD,test_qa_lite,48.85
zeroShotTDCD,TD + CD,dev_qa,46.25
zeroShotTDCD,TD + CD,dev_qa_lite,44.69
zeroShotDetailedTypesRowsExValuesNullsOneLineRows,TD + CD + SR,test_qa,48.08
zeroShotDetailedTypesRowsExValuesNullsOneLineRows,TD + CD + SR,test_qa_lite,48.28
zeroShotDetailedTypesRowsExValuesNullsOneLineRows,TD + CD + SR,dev_qa,40.0
zeroShotDetailedTypesRowsExValuesNullsOneLineRows,TD + CD + SR,dev_qa_lite,41.25
seTDCDSR,Simple Example + TD + CD + SR,test_qa,53.45
seTDCDSR,Simple Example + TD + CD + SR,test_qa_lite,54.02
seTDCDSR,Simple Example + TD + CD + SR,dev_qa,46.88
seTDCDSR,Simple Example + TD + CD + SR,dev_qa_lite,55.0
fewShot_wo,Few Shot,test_qa,64.18
fewShot_wo,Few Shot,test_qa_lite,65.33
fewShot_wo,Few Shot,dev_qa,71.88
fewShot_wo,Few Shot,dev_qa_lite,73.12
fewSotCot_wo,Few Shot CoT,test_qa,65.71
fewSotCot_wo,Few Shot CoT,test_qa_lite,67.43
fewSotCot_wo,Few Shot CoT,dev_qa,75.31
fewSotCot_wo,Few Shot CoT,dev_qa_lite,79.69
fewShotTDCDSR,Few Shot TD + CD + SR,test_qa,78.93
fewShotTDCDSR,Few Shot TD + CD + SR,test_qa_lite,73.95
fewShotTDCDSR,Few Shot TD + CD + SR,dev_qa,84.38
fewShotTDCDSR,Few Shot TD + CD + SR,dev_qa_lite,77.5
fewShotChainOfThoughtGeneratorWithTypesAndRows,Few Shot CoT + TD + CD + SR,test_qa,79.5
fewShotChainOfThoughtGeneratorWithTypesAndRows,Few Shot CoT + TD + CD + SR,test_qa_lite,76.05
fewShotChainOfThoughtGeneratorWithTypesAndRows,Few Shot CoT + TD + CD + SR,dev_qa,91.25
fewShotChainOfThoughtGeneratorWithTypesAndRows,Few Shot CoT + TD + CD + SR,dev_qa_lite,80.31


==> TableData/results_error_fixing.csv <==
Model,Lite,Accuracy,Main Module Accuracy,Fixed Count,Error Count,Difference
Claude,True,87.93,85.82,11,16,2.11
Claude,False,85.63,83.52,11,16,2.11
LLama405B,False,83.33,82.57,4,10,0.77
LLama405B,True,77.78,71.65,32,55,6.13
LLama8B,True,67.82,64.94,15,50,2.87
LLama8B,False,65.13,62.84,12,42,2.3
LLama70B,True,83.33,81.61,9,20,1.72
LLama70B,False,79.5,77.97,8,22,1.53
Qwen7B,True,68.2,65.9,12,44,2.3
Qwen7B,False,65.33,63.22,11,49,2.11
	

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

